StarDist: A Code Generator for Distributed Graph Algorithms

We introduce StarDist, a Domain Specific Language for generating high-performant distributed graph algorithms in the message passing model. Our analysis-transformation framework optimizes graph traversal based on graph property access patterns, reduces global lock acquisitions on distributed structures, and minimizes message queues used in reduction operations. We provide a network optimized communication runtime for reduction operations that couples with our analysis framework and optimizes the propagation of updates based on vertex residency. StarDist is able to identify monotonic reduction blocks and is able to fuse reduction iterations over graphs into \textit{pulses}. We evaluate StarDist using three fundamental graph algorithms belonging to the CONGEST model: single-source shortest paths, weakly connected components, and PageRank computation, using a suite comprising both real-world and synthetic graphs across varying densities of topological compaction. Our results illustrate that the code generated with StarDist outperforms the distributed frameworks DRONE and D-Galois by an average of 19$\times$ and 7$\times$, respectively on our high communication setup and by 1.4$\times$ and 1.92$\times$ respectively on our high congestion network setup when averaged across all three algorithms.

==> Experiments/SSSP_40/comp40.txt <==
graph    DRN       GALpull  GALpush  DSEDG     DSEDGPLS
PK      22.012    6.184    7.482    4.762    5.406
OK      84.267    18.663   19.177   44.091   57.512
#TW  0.150     2.451    2.451    0.025    0.0509
#sina     1600      2.786    1.424    0.026    0.0415
WK       49.296    44.381   30.076   14.100   21.631
#GM        1563.665  1600     48.619   14.624   8.575
#US     1600      1600     1600     187.401  1600
LJ     49.767    12.577   11.774   13.958   20.101
RM     1600      8.952    7.297    40.493   50.448
UR   119.917   15.947   19.857   8.053    7.653

==> Experiments/WCC_40/comp40.txt <==
graph    Gal     DRN       DSEDG     DSEDGPLS  DSEDGITR
PK       3.382   4.668     3.070    3.349    2.264
OK       5.791   17.614    24.739   37.006   11.519
#TW      10.006  7.325     29.946   15.051   6.271
#SN     17.279  23.090    7.289    4.649    40.775
WK     6.317   11.695    8.381    7.714    5.150   
#GM  8.324   731.008   16.749   18.786   2000
#USA      2.238   1726.607  159.389  162.695  2000
LJ     5.111   9.023     6.849    7.157    28.324
RM     6.316   2.947     20.374   20.939   5.769
UR   21.622  103.568   14.642   16.673   27.041

==> Experiments/WCC_60/comp60.txt <==
graph          v          e           n  galois DRONE  starplat     starplat_fused
TW             21,297,772 265,025,809 60 7.277  66.511 38.612881    41.412794    
#soc-sinaweibo 58,655,849 261,321,071 60 33.802 55.230 135.19735
OK             3,072,441  234,370,166 60 13.879 12.826 8.778958     18.294438
WK             3,370,462  93,373,056  60 11.682 7.799  5.273057     9.868854
LJ             4,847,571  68,993,773  60 12.387 8.017  5.640922     8.046739
PK             1,632,803  30,622,564  60 9.155  4.604  2.399988     3.364793
RM             16,777,216 87,654,320  60 16.373 10.269 16.237375    26.195236
UR             10,000,000 80,000,000  60 25.443 39.515 6.221908     14.398398

==> Experiments/cache/cache-miss-new.txt <==
t   v
0  39020219
1  34279845
2  40399621
3  39222643
4  40404815
5  40626172
6  39719780
7  39297002
8  36059741
9  37079418
10  37170565
11  41254248
12  43646358
13  42931304
14  40365860
15  41480279
16  39664382
17  40812702
18  57215006
19  55745560
20  45307522
21  44666069
22  64921278
23  40217090
24  52634225


==> Experiments/cache/cache-miss-old.txt <==
t v
0  42972375
1  38370391
2  51900205
3  53109528
4  29892104
5  25658304
6  27893134
7  28976849
8  30560533
9  73821665
10  24490022
11  19230247
12  27426809
13  25502084
14  45335043
15  83925042
16  38189229
17  50208318
18  37768249
19  32025428
20  27059216
21  63537673
22  40695740
23  28767558
24  20335567
25  22792624
26  76292214
27  86120580
28  63965133
29  62625187
30  50528644
31  52966039
32  85542577
33  55096499
34  59905577
35  45393928
36  80757437
37  48774045
38  47949610
39  86086484
40  64838188
41  59426561
42  71800585
43  48669832
44  58864337
45  58673758
46  73196407

==> Experiments/comparison_60_sssp/comp60.txt <==
graph               np galois   drone   starplat_bad    starplat_bad2 starplat  starplat_red    starplat_met
OK                  60 15.51    57.165  39.874          nan             32.805  38.117          94.72726 
WK                  60 100      34.762  18.278          358.806         10.366  14.612          38.654045 
LJ                  60 14.45    39.948  17.505          459.877         12.411  13.722          29.014 
PK                  60 11.42    22.269  5.72            122.497         4.381   4.465           11.993308 
RM                  60 100      100     20.972          nan             16.003  21.648          53.750022 
UR                  60 100      82.047  12.054          126.145         11.336  12.058          23.413409 

==> Experiments/data.txt <==
# My data file
Id  A    B    C    D
1  6.5  5.2 10.8 12.3
2  5.0  8.5  9.4 11.3
3  3.3  7.1  6.3  3.5
4  2.2  4.1  7.9  3.9

==> Experiments/experiment_sssp_scale/exp1_proced0USAudwt.txt <==
#USAudwt.txt
np time
10 194.186554
20 185.256425
30 169.280598
40 188.519902
50 204.892448
60 215.789427
70 232.251887
80 226.806554
90 nan


==> Experiments/experiment_sssp_scale/exp1_proced0germanyudwt.txt <==
#germanyudwt.txt
np time
10 7.335808
20 6.134992
30 6.440829
40 15.159071
50 18.690817
60 26.555971
70 27.552871
80 32.541365
90 36.85427


==> Experiments/experiment_sssp_scale/exp1_proced0livjournalwt.txt <==
#livjournalwt.txt
np time
10 28.906191
20 25.537539
30 19.762805
40 18.010547
50 15.547117
60 14.599212
70 12.447593
80 11.939833
90 11.2558


==> Experiments/experiment_sssp_scale/exp1_proced0orkutudwt.txt <==
#orkutudwt.txt
np time
10 91.120604
20 65.974566
30 58.041478
40 59.110746
50 56.366134
60 48.047334
70 39.241061
80 38.118399
90 37.304579


==> Experiments/experiment_sssp_scale/exp1_proced0pokecwt.txt <==
#pokecwt.txt
np time
10 12.157652
20 8.456501
30 6.360826
40 5.668669
50 5.409578
60 5.320676
70 4.041553
80 3.646033
90 3.44719


==> Experiments/experiment_sssp_scale/exp1_proced0rmatwt.txt <==
#rmatwt.txt
np time
10 40.823056
20 37.597652
30 35.684931
40 35.337584
50 32.945858
60 30.808305
70 28.857923
80 30.312046
90 28.141462


==> Experiments/experiment_sssp_scale/exp1_proced0sinaweibowt.txt <==
#sinaweibowt.txt
np time
10 0.01648
20 0.0249
30 0.047187
40 0.051834
50 0.064855
60 0.141447
70 0.075717
80 0.08599
90 0.095505


==> Experiments/experiment_sssp_scale/exp1_proced0twitterwt.txt <==
#twitterwt.txt
np time
10 0.007917
20 0.02063
30 0.042682
40 0.040749
50 0.05168
60 0.066268
70 0.073733
80 0.083408
90 0.093796


==> Experiments/experiment_sssp_scale/exp1_proced0u10m80mwt.txt <==
#u10m80mwt.txt
np time
10 23.788604
20 12.6819
30 9.276147
40 11.654985
50 11.972878
60 11.612472
70 5.217639
80 5.08672
90 4.488347


==> Experiments/experiment_sssp_scale/exp1_proced0wikiwt.txt <==
#wikiwt.txt
np time
10 24.412485
20 17.423119
30 14.745138
40 13.858461
50 13.351138
60 12.569798
70 11.467966
80 11.059671
90 11.804769


==> Experiments/experiment_sssp_scale/exp1_proced1USAudwt.txt <==
#USAudwt.txt
np time
10 nan
20 nan
30 nan
40 nan
50 nan
60 nan
70 nan
80 nan
90 nan


==> Experiments/experiment_sssp_scale/exp1_proced1germanyudwt.txt <==
#germanyudwt.txt
np time
10 16.55657
20 10.744302
30 8.262935
40 7.835928
50 9.10933
60 9.302719
70 6.958213
80 6.882201
90 8.7675


==> Experiments/experiment_sssp_scale/exp1_proced1livjournalwt.txt <==
#livjournalwt.txt
np time
10 37.273242
20 31.991151
30 25.775641
40 22.67903
50 19.782166
60 18.356173
70 15.50197
80 15.117007
90 14.249381


==> Experiments/experiment_sssp_scale/exp1_proced1orkutudwt.txt <==
#orkutudwt.txt
np time
10 86.738452
20 60.818182
30 54.789622
40 50.886518
50 48.966098
60 43.549195
70 34.465185
80 41.981122
90 40.725648


==> Experiments/experiment_sssp_scale/exp1_proced1pokecwt.txt <==
#pokecwt.txt
np time
10 15.433412
20 10.339085
30 7.826565
40 6.834225
50 6.386891
60 6.410972
70 4.77012
80 4.336062
90 4.089708


==> Experiments/experiment_sssp_scale/exp1_proced1rmatwt.txt <==
#rmatwt.txt
np time
10 47.46774
20 42.014843
30 39.894465
40 38.764317
50 37.26695
60 35.310295
70 32.33727
80 32.27888
90 31.628257


==> Experiments/experiment_sssp_scale/exp1_proced1sinaweibowt.txt <==
#sinaweibowt.txt
np time
10 0.01653
20 0.025138
30 0.081531
40 0.056355
50 0.059189
60 0.074228
70 0.076184
80 0.086536
90 0.09518


==> Experiments/experiment_sssp_scale/exp1_proced1twitterwt.txt <==
#twitterwt.txt
np time
10 0.010903
20 0.020308
30 0.031393
40 0.042229
50 0.05218
60 0.061769
70 0.072938
80 0.08279
90 0.094516


==> Experiments/experiment_sssp_scale/exp1_proced1u10m80mwt.txt <==
#u10m80mwt.txt
np time
10 34.509481
20 14.497897
30 9.891263
40 12.44081
50 12.27602
60 11.921039
70 6.211769
80 5.249903
90 4.545536


==> Experiments/experiment_sssp_scale/exp1_proced1wikiwt.txt <==
#wikiwt.txt
np time
10 29.803293
20 28.116055
30 25.605339
40 22.52635
50 20.218485
60 18.153672
70 16.507293
80 15.138327
90 15.291231


==> Experiments/experiment_sssp_scale/exp1_procedUSAudwt.txt <==
#USAudwt.txt
np time
10 92.483979
20 40.864668
30 33.037352
40 -1
50 -1
60 -1
70 -1
80 -1
90 -1


==> Experiments/experiment_sssp_scale/exp1_procedgermanyudwt.txt <==
#germanyudwt.txt
np time
10 13.253723
20 7.293725
30 5.023197
40 124.549294
50 104.277416
60 96.809462
70 113.720075
80 111.276793
90 117.220569


==> Experiments/experiment_sssp_scale/exp1_procedlivjournalwt.txt <==
#livjournalwt.txt
np time
10 -1
20 241.880425
30 193.639334
40 -1
50 -1
60 -1
70 -1
80 -1
90 -1


==> Experiments/experiment_sssp_scale/exp1_procedorkutudwt.txt <==
#orkutudwt.txt
np time
10 -1
20 -1
30 -1
40 -1
50 -1
60 -1
70 -1
80 -1
90 -1


==> Experiments/experiment_sssp_scale/exp1_procedpokecwt.txt <==
#pokecwt.txt
np time
10 124.025036
20 75.440159
30 56.415991
40 -1
50 -1
60 -1
70 -1
80 -1
90 -1


==> Experiments/experiment_sssp_scale/exp1_procedrmatwt.txt <==
#rmatwt.txt
np time
10 -1
20 -1
30 -1
40 -1
50 -1
60 -1
70 -1
80 -1
90 -1


==> Experiments/experiment_sssp_scale/exp1_procedsinaweibowt.txt <==
#sinaweibowt.txt
np time
10 -1
20 -1
30 -1
40 -1
50 -1
60 -1
70 -1
80 -1
90 -1


==> Experiments/experiment_sssp_scale/exp1_procedtwitterwt.txt <==
#twitterwt.txt
np time
10 -1
20 -1
30 -1
40 -1
50 -1
60 -1
70 -1
80 -1
90 -1


==> Experiments/experiment_sssp_scale/exp1_procedu10m80mwt.txt <==
#u10m80mwt.txt
np time
10 152.754573
20 83.295844
30 57.252232
40 -1
50 -1
60 -1
70 -1
80 -1
90 -1


==> Experiments/experiment_sssp_scale/exp1_procedwikiwt.txt <==
#wikiwt.txt
np time
10 -1
20 -1
30 -1
40 -1
50 -1
60 -1
70 -1
80 -1
90 -1


==> Experiments/iteration.txt <==
g 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 
wk 41 3490 450104 11116599 57596207 85612844 84211627 76951159 65549113 50485104 35630784 22649326 13016823 6558743 3044257 1390217 613447 271907 121546 46897 17615 5991 2907 1537 949 613 338 349 373 338 388 405 355 434 423 376 424 395 351 426 
lv 46 2572 167460 6338812 40408617 61038438 60690695 56413863 50994811 45318791 39637657 33777848 27546821 21045098 15040476 10319136 6973423 4494490 2826735 1825502 1098600 641382 347476 179631 98199 51868 30621 17166 8268 3912 2082 1764 975 274 168 40 41 0 0 0 
ok 12 589 40823 3577845 87269255 231973306 226788777 215332976 198436307 181692203 154004860 123478737 90799384 55693435 29214962 12808134 4630547 1326333 280017 44675 5971 497 75 10 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
pk 14 307 11464 381032 7177008 25139621 27419894 25527526 22540559 19159399 15734170 12600140 9756977 7153846 4908758 3103352 1798046 941597 447894 201605 83680 32072 10103 2852 762 127 17 0 0 0 0 0 0 0 0 0 0 0 0 0 
gm 2 5 6 6 7 8 8 9 11 13 15 16 14 12 13 13 12 13 16 21 26 32 43 50 50 57 72 88 101 112 117 116 122 139 169 220 275 335 387 413 
us 3 7 13 27 32 27 32 53 76 77 106 140 181 205 239 240 256 285 315 321 302 292 301 303 298 297 298 309 318 340 369 394 431 452 478 497 530 571 570 591 


==> Experiments/iterations_scaled/gm.txt <==
0 gm
1 2
2 5
3 6
4 6
5 7
6 8
7 8
8 9
9 11
10 13
11 15
12 16
13 14
14 12
15 13
16 13
17 12
18 13
19 16
20 21
21 26
22 32
23 43
24 50
25 50
26 57
27 72
28 88
29 101
30 112
31 117
32 116
33 122
34 139
35 169
36 220
37 275
38 335
39 387
40 413


==> Experiments/iterations_scaled/pk.txt <==
0 pk
1 14
2 307
3 11464
4 381032
5 7177008
6 25139621
7 27419894
8 25527526
9 22540559
10 19159399
11 15734170
12 12600140
13 9756977
14 7153846
15 4908758
16 3103352
17 1798046
18 941597
19 447894
20 201605
21 83680
22 32072
23 10103
24 2852
25 762
26 127
27 17
28 0
29 0
30 0
31 0
32 0
33 0
34 0
35 0
36 0
37 0
38 0
39 0
40 0


==> Experiments/pr_60/comp60.txt <==


graph                  v            e           n   galois  DRONE       starplat
TW	   21,297,772	265,025,809	60	113.471	66.511	    34.386
#soc-sinaweibo	      58,655,849	261,321,071	60	241.334	55.230	    119.439
OK	           3,072,441	234,370,166	60	75.345	12.826	    2.549
WK	    3,370,462	93,373,056	60	58.904	7.799	    2.288
LJ	   4,847,571	68,993,773	60	45.083	8.017	    1.666
PK	              1,632,803	30,622,564	60	33.381	4.604	    0.533
RM	               16,777,216	87,654,320	60	106.408	10.269	    8.791
UR          	       10,000,000	80,000,000	60	103.723	39.515	    1.001

==> Experiments/scaling_dred_natural.txt <==
# Delayed Reduction
GRAPH   NP  VX  EG   TIME
1	10	11548845	24738362	16.55657
1	20	11548845	24738362	10.744302
1   30	11548845	24738362	8.262935
1	40	11548845	24738362	7.835928
1	50	11548845	24738362	9.10933
1	60	11548845	24738362	9.302719
1	70	11548845	24738362	6.958213
1	80	11548845	24738362	6.882201
1	90	11548845	24738362	8.7675

==> Experiments/scaling_red_all.txt <==
graph np time
grph_1000000_8000000_0.5_0.3_0.09 10 0.655135
grph_1000000_8000000_0.5_0.3_0.09 20 0.543654
grph_1000000_8000000_0.5_0.3_0.09 30 0.489587
grph_1000000_8000000_0.5_0.3_0.09 40 0.563473
grph_1000000_8000000_0.5_0.3_0.09 50 0.599325
grph_1000000_8000000_0.5_0.3_0.09 60 0.571442
grph_1000000_8000000_0.5_0.3_0.09 70 0.537823
grph_1000000_8000000_0.5_0.3_0.09 80 0.554189
grph_1000000_8000000_0.5_0.3_0.09 90 0.576731
grph_10000_80000_0.5_0.3_0.09 10 0.018932
grph_10000_80000_0.5_0.3_0.09 20 0.031892
grph_10000_80000_0.5_0.3_0.09 30 0.046024
grph_10000_80000_0.5_0.3_0.09 40 0.086643
grph_10000_80000_0.5_0.3_0.09 50 0.11272
grph_10000_80000_0.5_0.3_0.09 60 0.155151
grph_10000_80000_0.5_0.3_0.09 70 0.221303
grph_10000_80000_0.5_0.3_0.09 80 0.210935
grph_10000_80000_0.5_0.3_0.09 90 0.232668
grph_100000_800000_0.5_0.3_0.09 10 0.080395
grph_100000_800000_0.5_0.3_0.09 20 0.074368
grph_100000_800000_0.5_0.3_0.09 30 0.085279
grph_100000_800000_0.5_0.3_0.09 40 0.144431
grph_100000_800000_0.5_0.3_0.09 50 0.148236
grph_100000_800000_0.5_0.3_0.09 60 0.176931
grph_100000_800000_0.5_0.3_0.09 70 0.21441
grph_100000_800000_0.5_0.3_0.09 80 0.237931
grph_100000_800000_0.5_0.3_0.09 90 0.259253
grph_10000000_80000000_0.5_0.3_0.09 10 7.556446
grph_10000000_80000000_0.5_0.3_0.09 20 5.933476
grph_10000000_80000000_0.5_0.3_0.09 30 5.058134
grph_10000000_80000000_0.5_0.3_0.09 40 5.428837
grph_10000000_80000000_0.5_0.3_0.09 50 5.297627
grph_10000000_80000000_0.5_0.3_0.09 60 4.951123
grph_10000000_80000000_0.5_0.3_0.09 70 3.888871
grph_10000000_80000000_0.5_0.3_0.09 80 3.891596
grph_10000000_80000000_0.5_0.3_0.09 90 3.940824
livjournalwt.txt 10 28.906191
livjournalwt.txt 20 25.537539
livjournalwt.txt 30 19.762805
livjournalwt.txt 40 18.010547
livjournalwt.txt 50 15.547117
livjournalwt.txt 60 14.599212
livjournalwt.txt 70 12.447593
livjournalwt.txt 80 11.939833
livjournalwt.txt 90 11.2558
USAudwt.txt 10 194.186554
USAudwt.txt 20 185.256425
USAudwt.txt 30 169.280598
USAudwt.txt 40 188.519902
USAudwt.txt 50 204.892448
USAudwt.txt 60 215.789427
USAudwt.txt 70 232.251887
USAudwt.txt 80 226.806554
USAudwt.txt 90 -1
pokecwt.txt 10 12.157652
pokecwt.txt 20 8.456501
pokecwt.txt 30 6.360826
pokecwt.txt 40 5.668669
pokecwt.txt 50 5.409578
pokecwt.txt 60 5.320676
pokecwt.txt 70 4.041553
pokecwt.txt 80 3.646033
pokecwt.txt 90 3.44719
sinaweibowt.txt 10 0.01648
sinaweibowt.txt 20 0.0249
sinaweibowt.txt 30 0.047187
sinaweibowt.txt 40 0.051834
sinaweibowt.txt 50 0.064855
sinaweibowt.txt 60 0.141447
sinaweibowt.txt 70 0.075717
sinaweibowt.txt 80 0.08599
sinaweibowt.txt 90 0.095505
wikiwt.txt 10 24.412485
wikiwt.txt 20 17.423119
wikiwt.txt 30 14.745138
wikiwt.txt 40 13.858461
wikiwt.txt 50 13.351138
wikiwt.txt 60 12.569798
wikiwt.txt 70 11.467966
wikiwt.txt 80 11.059671
wikiwt.txt 90 11.804769
twitterwt.txt 10 0.007917
twitterwt.txt 20 0.02063
twitterwt.txt 30 0.042682
twitterwt.txt 40 0.040749
twitterwt.txt 50 0.05168
twitterwt.txt 60 0.066268
twitterwt.txt 70 0.073733
twitterwt.txt 80 0.083408
twitterwt.txt 90 0.093796
u10m80mwt.txt 10 23.788604
u10m80mwt.txt 20 12.6819
u10m80mwt.txt 30 9.276147
u10m80mwt.txt 40 11.654985
u10m80mwt.txt 50 11.972878
u10m80mwt.txt 60 11.612472
u10m80mwt.txt 70 5.217639
u10m80mwt.txt 80 5.08672
u10m80mwt.txt 90 4.488347
germanyudwt.txt 10 7.335808
germanyudwt.txt 20 6.134992
germanyudwt.txt 30 6.440829
germanyudwt.txt 40 15.159071
germanyudwt.txt 50 18.690817
germanyudwt.txt 60 26.555971
germanyudwt.txt 70 27.552871
germanyudwt.txt 80 32.541365
germanyudwt.txt 90 36.85427
orkutudwt.txt 10 91.120604
orkutudwt.txt 20 65.974566
orkutudwt.txt 30 58.041478
orkutudwt.txt 40 59.110746
orkutudwt.txt 50 56.366134
orkutudwt.txt 60 48.047334
orkutudwt.txt 70 39.241061
orkutudwt.txt 80 38.118399
orkutudwt.txt 90 37.304579
rmatwt.txt 10 40.823056
rmatwt.txt 20 37.597652
rmatwt.txt 30 35.684931
rmatwt.txt 40 35.337584
rmatwt.txt 50 32.945858
rmatwt.txt 60 30.808305
rmatwt.txt 70 28.857923
rmatwt.txt 80 30.312046
rmatwt.txt 90 28.141462

==> Experiments/strong_scale_pr/germ.txt <==
nprocs     time
10         1.128091       
20         0.592322       
30         0.415708       
40         0.342983       
50         0.284900       
60         0.270612       
70         0.252165       
80         0.236882       
90         0.239790       


==> Experiments/strong_scale_pr/liv.txt <==
nprocs     time
10         14.682092      
20         10.854242      
30         8.755006       
40         7.830979       
50         6.370684       
60         5.346572       
70         4.882606       
80         4.427301       
90         4.098841       


==> Experiments/strong_scale_pr/livudwt_table.txt <==
nprocs     time
10         18.858583      
20         13.448288      
30         10.726198      
40         9.306455       
50         7.546081       
60         6.301966       
70         5.710405       
80         5.222859       
90         4.896248       


==> Experiments/strong_scale_pr/orkut.txt <==
nprocs     time
10         17.320552      
20         11.180789      
30         9.245466       
40         8.419159       
50         7.262974       
60         5.965921       
70         5.556576       
80         5.165143       
90         4.911681       


==> Experiments/strong_scale_pr/pok.txt <==
nprocs     time
10         7.445231       
20         4.744701       
30         3.475657       
40         2.761763       
50         2.316126       
60         2.051077       
70         1.848120       
80         1.663687       
90         1.579432       


==> Experiments/strong_scale_pr/rmat.txt <==
nprocs     time
10         31.937423      
20         29.243802      
30         25.671942      
40         24.794135      
50         22.787253      
60         20.323339      
70         18.594802      
80         18.762824      
90         18.048934      


==> Experiments/strong_scale_pr/sin.txt <==
nprocs     time
10         N/A            
20         N/A            
30         N/A            
40         N/A            
50         N/A            
60         N/A            
70         N/A            
80         N/A            
90         N/A            


==> Experiments/strong_scale_pr/tw.txt <==
nprocs     time
10         N/A            
20         N/A            
30         N/A            
40         N/A            
50         N/A            
60         N/A            
70         N/A            
80         N/A            
90         N/A            


==> Experiments/strong_scale_pr/u10.txt <==
nprocs     time
10         16.792805      
20         9.200052       
30         6.764643       
40         5.210412       
50         4.214504       
60         3.611623       
70         3.187533       
80         2.850926       
90         2.500642       


==> Experiments/strong_scale_pr/usa.txt <==
nprocs     time
10         N/A            
20         N/A            
30         N/A            
40         N/A            
50         N/A            
60         N/A            
70         N/A            
80         N/A            
90         N/A            


==> Experiments/strong_scale_pr/wiki.txt <==
nprocs     time
10         29.897346      
20         23.184162      
30         18.404568      
40         15.255035      
50         13.329555      
60         10.228317      
70         9.760632       
80         9.050921       
90         8.493824       


==> Experiments/weak_scale/pr/pr.txt <==
vertices	edges	procs	time1	2	3	4	5	avg
100K	800000	2	0.670633	0.670366	0.662146	0.662363	0.66555	0.6662116
200K	1600000	4	1.096116	1.085842	1.078278	1.077337	1.152836	1.0980818
300K	2400000	6	1.251888	1.32276	1.311091	1.322946	1.377559	1.3172488
400K	3200000	8	1.184144	1.168533	1.197674	1.168135	1.164626	1.1766224

==> Experiments/weak_scale/sssp/sssp.txt <==
vertices edges nodes time
1000000     8000000     1     5.770426
1500000     12000000    2    9.642280
2000000     16000000    3    12.219250
2500000     20000000    4    12.370673
3000000     24000000    5    12.567276
3500000     28000000    6    8.029583
4000000     32000000    7    27.522110
4500000     36000000    8    23.335991

==> Experiments/weak_scale/sssp/sssp_pulse.txt <==
vertices edges nodes time
1000000     8000000     1    8.962354
1500000     12000000    2    11.080811
2000000     16000000    3    13.367619
2500000     20000000    4    11.883456
3000000     24000000    5    16.852041
3500000     28000000    6    8.416711
4000000     32000000    7    35.879499
4500000     36000000    8    30.266510

==> Experiments/weak_scale/wcc/WCC.txt <==
vertices edges nodes time
1000000     8000000     1    1.343645
1500000     12000000    2    1.063801
2000000     16000000    3    1.436824
2500000     20000000    4    2.122093
3000000     24000000    5    2.755389
3500000     28000000    6    2.243298
4000000     32000000    7    2.718359
4500000     36000000    8    2.939320

==> Experiments/weak_scale/wcc/WCC_pulse.txt <==
vertices edges nodes time
1000000     8000000     1    1.332773
1500000     12000000    2    1.060044
2000000     16000000    3    1.464371
2500000     20000000    4    2.187588
3000000     24000000    5    2.717236
3500000     28000000    6    2.323298
4000000     32000000    7    2.246692
4500000     36000000    8    2.939038

==> Figures/microbench1.txt <==
G   GET     NBR     RED     TOT     ALL     GETC    NBRC    REDC    ALLC
LV  8.143   2.659   12.858  29.234  23.387  21.091  26.575  16.376  5.847
OK  40.936  25.268  18.268  91.890  84.472  50.954  66.622  73.622  7.418
PK  1.446   0.553   2.912   6.207   4.911   4.761   5.654   3.295   1.296
RM  70.841  1.399   13.810  91.748  86.050  20.907  90.349  77.938  5.698
UM  0.686   7.325   2.404   12.107  10.415  11.421  4.782   9.703   1.692
WK  6.902   15.658  12.345  40.508  34.932  33.606  24.850  28.163  5.576

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 2.16   Emergency release: fixes a typo in the code.

Version 2.15   Bug fixes.  Documentation updates
	       New journals: AILET, TAIS, TAISAP, ACMJDS

Version 2.14   Bib style update.  Documentation update.  DLT is now using
	       acmlarge format.
	       Generate error if a user tries to redefine sectioning commands

Version 2.13   Documentation update
	       Added mathcal in unicode mode
	       Bug fixes

Version 2.12   Bug fixes
	       Switched to unicode-math and libertinus for Unicode engines

Version 2.11   Conference date is no longer printed in bibstrip.
	       ISBN now uses 4-digit year
	       DOI in bibliography is now output as doi:XX.XXXX/XXXXX.XXXX
	       Changed URL in Creative Commons licenses (deleted
	       trailing /legalcode)

Version 2.10.  Bug fixes.  Documentation update.

Version 2.09.  Experimental tagging code is now in the main branch.
	       Creative Commons license is now allowed for all materials. 

Version 2.08.  Section titles are in lowercase now.
	       Documentation updates.

Version 2.07.  Corrected typo in TELO eISSN.

Version 2.06.  Added eISSN for a number of journals.
               ACM no longer collects or prints authors'
	       postal addresses

Version 2.05   Changed title for TELO.

Version 2.04   Compatibility with the new latex-dev format
               eSSN is always printed, even if pSSN is present
	       Wording change in copyright statement

Version 2.03   Cleaned generation of samples.
	       New options for printing conference proceedings
	       in ACM journals

Version 2.02   Documentation update.
	       Changes in TOG templates
	       Corrected typo in ACM/IMS journals

Version 2.01   \acmPrice now produces a warning.

Version 2.00   ACM switches to electronic only version.
	       We do not print article tabs anymore.
	       New copyright wording.
	       Deleted \acmPrice.

Version 1.93   Added PACMSE

Version 1.92   Documentation update
	       Emergency change: changed order of hyperref and hyperxmp
	       due to changes in the undelying packages

Version 1.91   Minor changes in ACMCP format

Version 1.90a  Changes in the sample keywords and concepts

Version 1.90   Journal ISSN updated

Version 1.89a  Added version info to .bst

Version 1.89   Bug fixes
	       Redesign of ACMCP
	       New positioning of badges
	       New journals: PACMMOD, TOPML

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

